A population of neutron star candidates in wide orbits from Gaia astrometry

We report discovery and spectroscopic follow-up of 21 astrometric binaries containing solar-type stars and dark companions with masses near 1.4 $M_{\odot}$. The simplest interpretation is that the companions are dormant neutron stars (NSs), though ultramassive white dwarfs (WDs) and tight WD+WD binaries cannot be fully excluded. We selected targets from Gaia DR3 astrometric binary solutions in which the luminous star is on the main sequence and the dynamically-implied mass of the unseen companion is (a) more than $1.25\,M_{\odot}$ and (b) too high to be any non-degenerate star or close binary. We obtained multi-epoch radial velocities (RVs) over a period of 700 days, spanning a majority of the orbits' dynamic range in RV. The RVs broadly validate the astrometric solutions and significantly tighten constraints on companion masses. Several systems have companion masses that are unambiguously above the Chandrasekhar limit, while the rest have masses between 1.25 and 1.4 $M_{\odot}$. The orbits are significantly more eccentric at fixed period than those of typical WD + MS binaries, perhaps due to natal kicks. Metal-poor stars are overrepresented in the sample: 3 out of 21 objects (14%) have [Fe/H]$\sim-1.5$ and are on halo orbits, compared to $\sim$0.5% of the parent Gaia binary sample. The metal-poor stars are all strongly enhanced in lithium. The formation history of these objects is puzzling: it is unclear both how the binaries escaped a merger or dramatic orbital shrinkage when the NS progenitors were red supergiants, and how they remained bound when the NSs formed. Gaia has now discovered 3 black holes (BHs) in astrometric binaries with masses above 9 $M_{\odot}$, and 21 NSs with masses near $1.4\,M_{\odot}$. The lack of intermediate-mass objects in this sample is striking, supporting the existence of a BH/NS mass bimodality over 4 orders of magnitude in orbital period.

==> all_ns_rvs.txt <==
J0553-1349 2459822.8517 39.13 0.11 FEROS 
J0553-1349 2459891.9150 56.43 0.03 TRES 
J0553-1349 2459913.9359 54.72 0.05 TRES 
J0553-1349 2459915.6211 54.37 0.04 FEROS 
J0553-1349 2459919.7038 53.35 0.04 FEROS 
J0553-1349 2459928.8778 50.22 1.00 PEPSI 
J0553-1349 2459939.8631 43.46 0.04 TRES 
J0553-1349 2459973.6911 7.49 0.03 TRES 
J0553-1349 2460013.6884 40.24 0.03 TRES 
J0553-1349 2460019.5421 43.29 0.04 FEROS 
J0553-1349 2460038.5227 50.55 0.50 MIKE 
J0553-1349 2460053.4888 53.88 0.06 FEROS 
J0553-1349 2460054.5185 54.08 0.04 FEROS 
J0553-1349 2460187.8882 29.48 0.04 FEROS 
J0553-1349 2460225.7851 49.87 0.03 FEROS 
J0553-1349 2460236.9731 52.81 0.03 TRES 
J0553-1349 2460256.9310 55.81 0.03 TRES 
J0553-1349 2460283.8057 56.01 0.03 TRES 
J0553-1349 2460299.8155 52.84 0.03 TRES 
J0553-1349 2460326.7433 35.01 0.02 TRES 
J2057-4742 2459824.7318 -19.59 0.09 FEROS 
J2057-4742 2459905.5907 9.24 0.06 FEROS 
J2057-4742 2460027.8818 -19.72 0.05 FEROS 
J2057-4742 2460038.8892 -20.08 0.50 MIKE 
J2057-4742 2460072.8557 -17.43 0.05 FEROS 
J2057-4742 2460088.8618 -14.05 0.06 FEROS 
J2057-4742 2460111.8331 -5.61 0.04 FEROS 
J2057-4742 2460140.6079 12.65 0.04 FEROS 
J2057-4742 2460185.6196 6.59 0.04 FEROS 
J2057-4742 2460221.6285 -13.28 0.08 FEROS 
J2057-4742 2460285.5516 -19.43 0.06 FEROS 
J1553-6846 2459816.4861 -52.67 0.07 FEROS 
J1553-6846 2459829.6119 -54.13 0.28 FEROS 
J1553-6846 2459831.5985 -53.40 0.33 FEROS 
J1553-6846 2459832.5539 -54.44 0.21 FEROS 
J1553-6846 2459995.8453 -7.51 0.06 FEROS 
J1553-6846 2459997.8394 -8.74 0.07 FEROS 
J1553-6846 2460038.8012 -33.48 0.50 MIKE 
J1553-6846 2460053.7555 -38.50 0.09 FEROS 
J1553-6846 2460072.7728 -43.46 0.14 FEROS 
J1553-6846 2460088.7001 -46.93 0.07 FEROS 
J1553-6846 2460112.5953 -50.72 0.04 FEROS 
J1553-6846 2460139.6335 -54.11 0.08 FEROS 
J1553-6846 2460185.5423 -57.88 0.07 FEROS 
J1553-6846 2460228.5196 -57.68 0.05 FEROS 
J1553-6846 2460334.8082 -26.93 0.05 FEROS 
J1553-6846 2460395.7137 -46.12 0.06 FEROS 
J2102+3703 2459838.7411 10.52 0.50 PEPSI 
J2102+3703 2459862.7453 5.94 0.05 TRES 
J2102+3703 2460193.8744 24.49 0.04 TRES 
J2102+3703 2460203.8485 23.89 0.04 TRES 
J2102+3703 2460214.7020 23.14 0.04 TRES 
J2102+3703 2460222.7492 22.46 0.03 TRES 
J2102+3703 2460255.6527 19.54 0.03 TRES 
J2102+3703 2460285.6430 16.12 0.04 TRES 
J2102+3703 2460307.5776 12.99 0.04 TRES 
J2102+3703 2460464.8749 20.87 0.04 TRES 
J0742-4749 2459905.8042 58.32 0.06 FEROS 
J0742-4749 2460038.5929 43.73 0.50 MIKE 
J0742-4749 2460091.5001 35.10 0.17 FEROS 
J0742-4749 2460228.8210 28.03 0.05 FEROS 
J0742-4749 2460286.7148 33.71 0.07 FEROS 
J0742-4749 2460299.7489 35.99 0.05 FEROS 
J0742-4749 2460333.6623 43.42 0.09 FEROS 
J0742-4749 2460395.5552 57.40 0.05 FEROS 
J0152-2049 2459815.8462 60.86 0.11 FEROS 
J0152-2049 2459817.8988 60.71 0.11 FEROS 
J0152-2049 2459853.8745 57.73 0.08 TRES 
J0152-2049 2459878.8281 55.80 0.08 TRES 
J0152-2049 2459903.6764 54.02 0.08 FEROS 
J0152-2049 2459921.6314 52.97 0.08 FEROS 
J0152-2049 2460111.9030 37.40 0.06 FEROS 
J0152-2049 2460186.7817 25.29 0.05 FEROS 
J0152-2049 2460222.8075 21.91 0.07 FEROS 
J0152-2049 2460263.7682 64.93 0.06 TRES 
J0152-2049 2460284.6708 66.08 0.10 TRES 
J0152-2049 2460284.6789 66.16 0.07 FEROS 
J0152-2049 2460315.5915 64.05 0.19 TRES 
J0152-2049 2460340.5730 61.76 0.05 FEROS 
J0152-2049 2460345.6194 61.16 0.08 TRES 
J0003-5604 2459813.8841 52.24 0.08 FEROS 
J0003-5604 2459829.6990 51.25 0.06 FEROS 
J0003-5604 2459832.7276 50.93 0.16 FEROS 
J0003-5604 2459903.6453 47.00 0.07 FEROS 
J0003-5604 2459923.5775 45.90 0.06 FEROS 
J0003-5604 2460098.9090 35.87 0.12 FEROS 
J0003-5604 2460113.8234 35.37 0.11 FEROS 
J0003-5604 2460139.7994 38.17 0.05 FEROS 
J0003-5604 2460185.6890 87.74 0.07 FEROS 
J0003-5604 2460221.7244 71.15 0.06 FEROS 
J0003-5604 2460284.6157 60.13 0.05 FEROS 
J0003-5604 2460337.5476 55.07 0.07 FEROS 
J1733+5808 2460031.8949 -3.46 0.04 TRES 
J1733+5808 2460049.9539 -3.67 0.04 TRES 
J1733+5808 2460071.8604 -4.51 0.04 TRES 
J1733+5808 2460092.7797 -6.89 0.03 TRES 
J1733+5808 2460109.9133 -10.09 0.04 TRES 
J1733+5808 2460123.8108 -13.63 0.05 TRES 
J1733+5808 2460157.7645 -24.95 0.04 TRES 
J1733+5808 2460201.6402 -35.21 0.03 TRES 
J1733+5808 2460217.6235 -36.03 0.04 TRES 
J1733+5808 2460235.6037 -35.66 0.02 TRES 
J1733+5808 2460353.0203 -23.53 0.03 TRES 
J1733+5808 2460388.0004 -19.74 0.03 TRES 
J1733+5808 2460418.9187 -16.62 0.03 TRES 
J1150-2203 2459953.9957 36.57 0.04 TRES 
J1150-2203 2459979.9657 35.69 0.03 TRES 
J1150-2203 2460002.7907 34.62 0.03 FEROS 
J1150-2203 2460008.8457 34.23 0.04 TRES 
J1150-2203 2460038.6835 32.17 0.50 MIKE 
J1150-2203 2460055.7516 30.12 0.02 TRES 
J1150-2203 2460072.6913 27.65 0.02 FEROS 
J1150-2203 2460089.6143 24.40 0.03 FEROS 
J1150-2203 2460103.5881 20.80 0.03 TRES 
J1150-2203 2460103.6773 20.94 0.03 TRES 
J1150-2203 2460110.5077 18.65 0.04 FEROS 
J1150-2203 2460286.8120 32.44 0.03 FEROS 
J1150-2203 2460308.0275 33.92 0.03 TRES 
J1150-2203 2460333.7586 35.47 0.03 FEROS 
J1150-2203 2460344.9676 35.96 0.03 TRES 
J1150-2203 2460364.9310 36.63 0.03 TRES 
J1150-2203 2460386.8766 37.22 0.06 TRES 
J1150-2203 2460397.6330 37.48 0.03 FEROS 
J1150-2203 2460407.8571 37.59 0.03 TRES 
J1150-2203 2460445.6831 38.11 0.03 TRES 
J1449+6919 2459980.9622 -77.13 0.05 TRES 
J1449+6919 2460016.9387 -73.74 0.05 TRES 
J1449+6919 2460040.9170 -71.06 0.03 TRES 
J1449+6919 2460058.9230 -68.98 0.05 TRES 
J1449+6919 2460066.8727 -67.94 0.03 TRES 
J1449+6919 2460090.8304 -64.91 0.04 TRES 
J1449+6919 2460110.7739 -62.17 0.04 TRES 
J1449+6919 2460123.7389 -60.43 0.08 TRES 
J1449+6919 2460131.6774 -59.29 0.05 TRES 
J1449+6919 2460161.6674 -55.10 0.04 TRES 
J1449+6919 2460203.6256 -50.11 0.03 TRES 
J1449+6919 2460306.0214 -59.32 0.04 TRES 
J1449+6919 2460338.9694 -69.48 0.05 TRES 
J1449+6919 2460359.9881 -75.04 0.03 TRES 
J1449+6919 2460388.9268 -80.58 0.04 TRES 
J1449+6919 2460407.9069 -82.97 0.02 TRES 
J1449+6919 2460430.8414 -84.55 0.03 TRES 
J1449+6919 2460442.8494 -85.05 0.03 TRES 
J1449+6919 2460473.7228 -85.21 0.05 TRES 
J0217-7541 2459815.8817 65.41 0.11 FEROS 
J0217-7541 2459905.6561 77.98 0.04 FEROS 
J0217-7541 2459984.5744 69.87 0.06 FEROS 
J0217-7541 2460013.5032 62.79 0.08 FEROS 
J0217-7541 2460112.9135 50.19 0.11 FEROS 
J0217-7541 2460185.7575 48.89 0.10 FEROS 
J0217-7541 2460222.8307 49.26 0.05 FEROS 
J0217-7541 2460285.6091 51.48 0.03 FEROS 
J0217-7541 2460299.7070 52.08 0.03 FEROS 
J0217-7541 2460338.5986 54.36 0.04 FEROS 
J0639-3655 2459903.7571 -12.07 0.05 FEROS 
J0639-3655 2459919.7583 -12.04 0.04 FEROS 
J0639-3655 2460038.5444 -8.82 0.50 MIKE 
J0639-3655 2460076.5173 -4.55 0.13 FEROS 
J0639-3655 2460089.4660 -5.97 0.08 FEROS 
J0639-3655 2460185.8288 -9.71 0.32 FEROS 
J0639-3655 2460225.8698 -10.42 0.04 FEROS 
J0639-3655 2460284.7922 -10.96 0.05 FEROS 
J0639-3655 2460333.5959 -11.23 0.06 FEROS 
J0639-3655 2460395.5203 -11.58 0.04 FEROS 
J1739+4502 2459838.6680 -268.16 0.15 FEROS 
J1739+4502 2460035.9812 -270.48 0.08 TRES 
J1739+4502 2460053.9460 -270.10 0.13 TRES 
J1739+4502 2460081.9051 -270.17 0.10 TRES 
J1739+4502 2460105.8478 -269.25 0.08 TRES 
J1739+4502 2460121.8751 -268.16 0.09 TRES 
J1739+4502 2460133.7822 -267.33 0.15 TRES 
J1739+4502 2460160.7388 -262.50 0.19 TRES 
J1739+4502 2460194.6856 -242.21 0.08 TRES 
J1739+4502 2460205.6623 -238.60 0.09 TRES 
J1739+4502 2460216.6222 -241.40 0.10 TRES 
J1739+4502 2460222.6541 -243.83 0.08 TRES 
J1739+4502 2460238.6060 -249.57 0.09 TRES 
J1739+4502 2460354.0040 -263.81 0.09 TRES 
J1739+4502 2460387.0001 -265.08 0.10 TRES 
J1739+4502 2460414.8786 -266.23 0.07 TRES 
J1739+4502 2460434.9001 -266.84 0.09 TRES 
J1739+4502 2460477.8178 -267.65 0.10 TRES 
J0036-0932 2459815.8221 28.72 0.03 FEROS 
J0036-0932 2459838.8836 28.38 0.50 PEPSI 
J0036-0932 2459850.8772 28.00 0.03 TRES 
J0036-0932 2459878.7892 27.18 0.03 TRES 
J0036-0932 2459905.6201 26.16 0.07 FEROS 
J0036-0932 2459923.5550 25.18 0.17 FEROS 
J0036-0932 2459928.7079 24.75 0.50 PEPSI 
J0036-0932 2460087.9134 6.05 0.15 FEROS 
J0036-0932 2460110.8711 7.94 0.04 FEROS 
J0036-0932 2460139.8395 12.02 0.06 FEROS 
J0036-0932 2460186.7594 18.28 0.03 FEROS 
J0036-0932 2460221.7623 21.66 0.02 FEROS 
J0036-0932 2460281.6525 25.41 0.03 TRES 
J0036-0932 2460285.5846 25.70 0.04 FEROS 
J0036-0932 2460311.6436 26.62 0.04 TRES 
J0036-0932 2460333.5373 27.45 0.04 FEROS 
J1432-1021 2459813.4918 139.74 0.10 FEROS 
J1432-1021 2459831.5038 143.61 0.41 FEROS 
J1432-1021 2459832.4866 143.60 0.25 FEROS 
J1432-1021 2459929.0525 154.65 0.50 PEPSI 
J1432-1021 2459981.0076 153.69 0.08 TRES 
J1432-1021 2459990.8528 153.22 0.15 FEROS 
J1432-1021 2459992.8178 153.16 0.15 FEROS 
J1432-1021 2460012.8160 151.78 0.12 FEROS 
J1432-1021 2460026.7002 150.29 0.15 FEROS 
J1432-1021 2460036.8989 149.37 0.07 TRES 
J1432-1021 2460038.7738 149.18 0.50 MIKE 
J1432-1021 2460039.7097 149.14 0.09 FEROS 
J1432-1021 2460046.9207 148.36 0.07 TRES 
J1432-1021 2460050.6922 147.89 0.10 FEROS 
J1432-1021 2460059.8472 146.89 0.10 TRES 
J1432-1021 2460072.7468 145.13 0.20 FEROS 
J1432-1021 2460078.7900 144.35 0.16 TRES 
J1432-1021 2460085.6962 143.28 0.22 FEROS 
J1432-1021 2460094.8017 142.60 0.08 TRES 
J1432-1021 2460098.6573 141.94 0.25 FEROS 
J1432-1021 2460109.7473 140.43 0.06 TRES 
J1432-1021 2460110.6418 140.22 0.07 FEROS 
J1432-1021 2460133.6779 136.95 0.07 TRES 
J1432-1021 2460139.5731 136.22 0.13 FEROS 
J1432-1021 2460185.4878 128.99 0.21 FEROS 
J1432-1021 2460186.4889 128.99 0.15 FEROS 
J1432-1021 2460306.0444 113.88 0.12 TRES 
J1432-1021 2460338.8541 111.97 0.10 FEROS 
J1432-1021 2460340.8396 111.67 0.08 FEROS 
J1432-1021 2460352.9597 111.21 0.08 TRES 
J1432-1021 2460374.9193 111.29 0.09 TRES 
J1432-1021 2460386.9141 111.63 0.09 TRES 
J1432-1021 2460425.6572 115.04 0.11 FEROS 
J1432-1021 2460479.6871 124.69 0.16 FEROS 
J1048+6547 2459984.9336 73.39 0.07 TRES 
J1048+6547 2460032.7230 69.17 0.06 TRES 
J1048+6547 2460072.7749 65.57 0.04 TRES 
J1048+6547 2460110.6813 62.65 0.09 TRES 
J1048+6547 2460328.9819 46.76 0.05 TRES 
J1048+6547 2460353.8875 45.28 0.04 TRES 
J1048+6547 2460390.7877 43.39 0.08 TRES 
J1048+6547 2460407.8115 42.52 0.06 TRES 
J1048+6547 2460443.7177 40.92 0.05 TRES 
J2145+2837 2459891.7403 -32.63 0.04 TRES 
J2145+2837 2460103.8742 -39.70 0.03 TRES 
J2145+2837 2460120.9421 -40.25 0.03 TRES 
J2145+2837 2460162.8141 -41.78 0.03 TRES 
J2145+2837 2460196.8219 -43.24 0.02 TRES 
J2145+2837 2460206.7777 -43.58 0.02 TRES 
J2145+2837 2460239.6458 -45.07 0.03 TRES 
J2145+2837 2460247.7816 -45.37 0.02 TRES 
J2145+2837 2460287.6278 -47.36 0.03 TRES 
J2145+2837 2460307.6060 -48.43 0.02 TRES 
J2145+2837 2460493.8605 -64.19 0.02 TRES 
J2244-2236 2459824.7906 6.87 0.06 FEROS 
J2244-2236 2459864.7070 7.04 0.03 TRES 
J2244-2236 2459903.6224 7.72 0.05 FEROS 
J2244-2236 2459921.5779 8.16 0.04 FEROS 
J2244-2236 2460080.9073 37.09 0.09 FEROS 
J2244-2236 2460085.9247 38.94 0.07 FEROS 
J2244-2236 2460101.8494 42.95 0.04 FEROS 
J2244-2236 2460112.8120 43.59 0.03 FEROS 
J2244-2236 2460139.7586 39.84 0.04 FEROS 
J2244-2236 2460186.7363 30.45 0.02 FEROS 
J2244-2236 2460221.6901 25.49 0.05 FEROS 
J2244-2236 2460284.5677 19.45 0.04 FEROS 
J2244-2236 2460288.5855 19.14 0.03 TRES 
J0824+5254 2459923.9445 -44.76 0.04 TRES 
J0824+5254 2459928.9130 -45.16 0.50 PEPSI 
J0824+5254 2459970.8519 -46.99 0.06 TRES 
J0824+5254 2460013.8030 -48.91 0.03 TRES 
J0824+5254 2460037.8106 -49.80 0.03 TRES 
J0824+5254 2460060.7132 -50.60 0.03 TRES 
J0824+5254 2460250.9537 -56.58 0.03 TRES 
J0824+5254 2460286.9620 -57.64 0.02 TRES 
J0824+5254 2460328.8563 -58.92 0.02 TRES 
J0824+5254 2460345.8572 -59.38 0.03 TRES 
J0824+5254 2460391.7542 -60.76 0.03 TRES 
J0824+5254 2460408.7250 -61.33 0.02 TRES 
J0824+5254 2460458.6643 -62.95 0.04 TRES 
J0230+5950 2459838.9142 -3.67 0.50 PEPSI 
J0230+5950 2459928.7838 1.70 0.50 PEPSI 
J0230+5950 2459939.6920 2.00 0.17 TRES 
J0230+5950 2459958.6523 2.98 0.18 TRES 
J0230+5950 2459970.6131 3.65 0.16 TRES 
J0230+5950 2460208.9293 10.78 0.09 TRES 
J0230+5950 2460222.8918 11.31 0.10 TRES 
J0230+5950 2460244.8058 11.70 0.12 TRES 
J0230+5950 2460255.8226 12.16 0.09 TRES 
J0230+5950 2460277.8158 12.51 0.16 TRES 
J0230+5950 2460284.7343 12.89 0.09 TRES 
J0230+5950 2460307.6977 13.31 0.10 TRES 
J0230+5950 2460328.6374 13.76 0.11 TRES 
J0230+5950 2460339.6308 14.67 0.12 TRES 
J0230+5950 2460359.6961 15.13 0.13 TRES 
J0634+6256 2459826.0707 -72.36 1.00 ESI 
J0634+6256 2459838.9491 -68.35 0.50 PEPSI 
J0634+6256 2459924.8543 -47.66 0.08 TRES 
J0634+6256 2459928.8945 -47.65 0.50 PEPSI 
J0634+6256 2460013.7350 -45.74 0.12 TRES 
J0634+6256 2460254.8754 -51.19 0.06 TRES 
J0634+6256 2460286.9123 -52.00 0.08 TRES 
J0634+6256 2460326.8598 -53.17 0.07 TRES 
J0634+6256 2460345.7550 -53.80 0.06 TRES 
J0634+6256 2460411.6931 -56.01 0.05 TRES 
